Power-Gas Infrastructure Planning under Weather-induced Supply and Demand Uncertainties

Implementing economy-wide decarbonization strategies based on decarbonizing the power grid via variable renewable energy (VRE) expansion and electrification of end-uses requires new approaches for energy infrastructure planning that consider, among other factors, weather-induced uncertainty in demand and VRE supply. An energy planning model that fails to account for these uncertainties can hinder the intended transition efforts to a low-carbon grid and increase the risk of supply shortage especially during extreme weather conditions. Here, we consider the generation and transmission expansion problem of joint power-gas infrastructure and operations planning under the uncertainty of both demand and renewable supply. We propose two distributionally robust optimization approaches based on moment (MDRO) and Wasserstein distance (WDRO) ambiguity sets to endogenize these uncertainties and account for the change in the underlying distribution of these parameters that is caused by the climate change, among other factors. Furthermore, our model considers the risk-aversion of the energy planners in the modeling framework via the conditional value-at-risk (CVaR) metric. An equivalent mixed-integer linear programming (MILP) reformulation of both modeling frameworks is presented, and a computationally efficient approximation scheme to obtain near-optimal solutions is proposed. We demonstrate the resulting DRO planning models and solution strategy via a New England case study under different levels of end-use electrification and decarbonization targets. Our experiments systematically explore different modeling aspects and compare the DRO models with stochastic programming (SP) results.

==> Bib_SCEMES.txt <==
% stochastic capacity expansion models in energy systems: recent advances and the way forward

@article{ZhanEtal2016_IEE_TPS,
  title={Generation expansion planning with large amounts of wind power via decision-dependent stochastic programming},
  author={Zhan, Yiduo and Zheng, Qipeng P and Wang, Jianhui and Pinson, Pierre},
  journal={IEEE Transactions on Power Systems},
  volume={32},
  number={4},
  pages={3015--3026},
  year={2016},
  publisher={IEEE}
}
@article{DingEtal2017_IEEE_TPS,
  title={Multi-stage stochastic programming with nonanticipativity constraints for expansion of combined power and natural gas systems},
  author={Ding, Tao and Hu, Yuan and Bie, Zhaohong},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={1},
  pages={317--328},
  year={2017},
  publisher={IEEE}
}
@article{HeEtal2017_IEEE_TPS,
  title={Robust co-optimization planning of interdependent electricity and natural gas systems with a joint N-1 and probabilistic reliability criterion},
  author={He, Chuan and Wu, Lei and Liu, Tianqi and Bie, Zhaohong},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={2},
  pages={2140--2154},
  year={2017},
  publisher={IEEE}
}

@article{ZhaoConejo2017_SP_TPS,
  title={Coordinated expansion planning of natural gas and electric power systems},
  author={Zhao, Bining and Conejo, Antonio J and Sioshansi, Ramteen},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={3},
  pages={3064--3075},
  year={2017},
  publisher={IEEE}
}

@article{KrishnanEtal2016_survey_GTEP,
  title={Co-optimization of electricity transmission and generation resources for planning and policy analysis: review of concepts and modeling approaches},
  author={Krishnan, Venkat and Ho, Jonathan and Hobbs, Benjamin F and Liu, Andrew L and McCalley, James D and Shahidehpour, Mohammad and Zheng, Qipeng P},
  journal={Energy Systems},
  volume={7},
  pages={297--332},
  year={2016},
  publisher={Springer}
}
@article{KoltsaklisDagoumas2018_survey,
  title={State-of-the-art generation expansion planning: A review},
  author={Koltsaklis, Nikolaos E and Dagoumas, Athanasios S},
  journal={Applied energy},
  volume={230},
  pages={563--589},
  year={2018},
  publisher={Elsevier}
}

@article{GacituaEtal2018_survey,
  title={A comprehensive review on expansion planning: Models and tools for energy policy analysis},
  author={Gacitua, Leonardo and Gallegos, Pablo and Henriquez-Auba, Rodrigo and Lorca, {\'A}lvaro and Negrete-Pincetic, Mat{\'\i}as and Olivares, Daniel and Valenzuela, A and Wenzel, George},
  journal={Renewable and Sustainable Energy Reviews},
  volume={98},
  pages={346--360},
  year={2018},
  publisher={Elsevier}
}

@article{DagoumasEtal2019_survey,
  title={Review of models for integrating renewable energy in the generation expansion planning},
  author={Dagoumas, Athanasios S and Koltsaklis, Nikolaos E},
  journal={Applied Energy},
  volume={242},
  pages={1573--1587},
  year={2019},
  publisher={Elsevier}
}

@article{BabatundeEtal2019_survey,
  title={A comprehensive state-of-the-art survey on power generation expansion planning with intermittent renewable energy source and energy storage},
  author={Babatunde, Olubayo M and Munda, Josiah L and Hamam, Yskandar},
  journal={International Journal of Energy Research},
  volume={43},
  number={12},
  pages={6078--6107},
  year={2019},
  publisher={Wiley Online Library}
}
@article{DengTao2020_survey,
  title={Power system planning with increasing variable renewable energy: A review of optimization models},
  author={Deng, Xu and Lv, Tao},
  journal={Journal of Cleaner Production},
  volume={246},
  pages={118962},
  year={2020},
  publisher={Elsevier}
}

@article{FarrokhifarPozo2020_survey,
  title={Energy systems planning: A survey on models for integrated power and natural gas networks coordination},
  author={Farrokhifar, Meisam and Nie, Yinghui and Pozo, David},
  journal={Applied Energy},
  volume={262},
  pages={114567},
  year={2020},
  publisher={Elsevier}
}

@article{FodstadEtal2022_survey,
  title={Next frontiers in energy system modelling: A review on challenges and the state of the art},
  author={Fodstad, Marte and del Granado, Pedro Crespo and Hellemo, Lars and Knudsen, Brage Rugstad and Pisciella, Paolo and Silvast, Antti and Bordin, Chiara and Schmidt, Sarah and Straus, Julian},
  journal={Renewable and Sustainable Energy Reviews},
  volume={160},
  pages={112246},
  year={2022},
  publisher={Elsevier}
}

@article{YuanEtal2016_IEEE_TSG,
  title={Robust optimization-based resilient distribution network planning against natural disasters},
  author={Yuan, Wei and Wang, Jianhui and Qiu, Feng and Chen, Chen and Kang, Chongqing and Zeng, Bo},
  journal={IEEE Transactions on Smart Grid},
  volume={7},
  number={6},
  pages={2817--2826},
  year={2016},
  publisher={IEEE}
}
@article{MoreiraEtal2016_IEEE_TPS,
  title={Reliable renewable generation and transmission expansion planning: co-optimizing system's resources for meeting renewable targets},
  author={Moreira, Alexandre and Pozo, David and Street, Alexandre and Sauma, Enzo},
  journal={IEEE transactions on power systems},
  volume={32},
  number={4},
  pages={3246--3257},
  year={2016},
  publisher={IEEE}
}

@article{MinguezBertrand2016_EJOR_TEP_RO,
  title={Robust transmission network expansion planning in energy systems: Improving computational performance},
  author={M{\'\i}nguez, Roberto and Garc{\'\i}a-Bertrand, Raquel},
  journal={European Journal of Operational Research},
  volume={248},
  number={1},
  pages={21--32},
  year={2016},
  publisher={Elsevier}
}

@article{LiEtal2016_EPSR,
  title={Stochastic optimization for electric power generation expansion planning with discrete climate change scenarios},
  author={Li, Shuya and Coit, David W and Felder, Frank},
  journal={Electric Power Systems Research},
  volume={140},
  pages={401--412},
  year={2016},
  publisher={Elsevier}
}

@article{LiEtal2017_IEEE_TPS,
  title={Robust coordinated transmission and generation expansion planning considering ramping requirements and construction periods},
  author={Li, Jia and Li, Zuyi and Liu, Feng and Ye, Hongxing and Zhang, Xuemin and Mei, Shengwei and Chang, Naichao},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={1},
  pages={268--280},
  year={2017},
  publisher={IEEE}
}

@article{ZhangConejo2017_IEEE_TPS,
  title={Robust transmission expansion planning representing long-and short-term uncertainty},
  author={Zhang, Xuan and Conejo, Antonio J},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={2},
  pages={1329--1338},
  year={2017},
  publisher={IEEE}
}

@article{ShaoEtal2017_IEEE_TPS,
  title={Integrated planning of electricity and natural gas transportation systems for enhancing the power grid resilience},
  author={Shao, Chengcheng and Shahidehpour, Mohammad and Wang, Xifan and Wang, Xiuli and Wang, Biyang},
  journal={IEEE Transactions on Power Systems},
  volume={32},
  number={6},
  pages={4418--4429},
  year={2017},
  publisher={IEEE}
}

@article{OrtizEtal2018_EnSys,
  title={A stochastic mixed-integer conic programming model for distribution system expansion planning considering wind generation},
  author={Ortiz, Juan Manuel Home and Pourakbari-Kasmaei, Mahdi and L{\'o}pez, Julio and Mantovani, Jos{\'e} Roberto Sanches},
  journal={Energy Systems},
  volume={9},
  pages={551--571},
  year={2018},
  publisher={Springer}
}

@article{NunesEtal2018_PG_GTEP,
  title={A stochastic integrated planning of electricity and natural gas networks for Queensland, Australia considering high renewable penetration},
  author={Nunes, Juliana Barbosa and Mahmoudi, Nadali and Saha, Tapan Kumar and Chattopadhyay, Debabrata},
  journal={Energy},
  volume={153},
  pages={539--553},
  year={2018},
  publisher={Elsevier}
}

@article{BaringoBaringo2017_IEEE_TPS,
  title={A stochastic adaptive robust optimization approach for the generation and transmission expansion planning},
  author={Baringo, Luis and Baringo, Ana},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={1},
  pages={792--802},
  year={2017},
  publisher={IEEE}
}

@article{LiuConejoEtal2017_IEEE_TPS,
  title={Multistage stochastic investment planning with multiscale representation of uncertainties and decisions},
  author={Liu, Yixian and Sioshansi, Ramteen and Conejo, Antonio J},
  journal={IEEE Transactions on Power Systems},
  volume={33},
  number={1},
  pages={781--791},
  year={2017},
  publisher={IEEE}
}

@article{BaharvandiEtal2018_IEEE_TPS,
  title={Bundled generation and transmission planning under demand and wind generation uncertainty based on a combination of robust and stochastic optimization},
  author={Baharvandi, Arash and Aghaei, Jamshid and Niknam, Taher and Shafie-Khah, Miadreza and Godina, Radu and Catalao, Joao PS},
  journal={IEEE Transactions on Sustainable Energy},
  volume={9},
  number={3},
  pages={1477--1486},
  year={2018},
  publisher={IEEE}
}

@article{AlvaradoEtal2018_IEEE_TPS,
  title={Transmission network investment with distributed energy resources and distributionally robust security},
  author={Alvarado, Diego and Moreira, Alexandre and Moreno, Rodrigo and Strbac, Goran},
  journal={IEEE Transactions on Power Systems},
  volume={34},
  number={6},
  pages={5157--5168},
  year={2018},
  publisher={IEEE}
}

@article{khalighEtal2019_Energy,
  title={Stochastic expansion planning of gas and electricity networks: A decentralized-based approach},
  author={Khaligh, Vahid and Anvari-Moghaddam, Amjad},
  journal={Energy},
  volume={186},
  pages={115889},
  year={2019},
  publisher={Elsevier}
}

@article{TianEtak2019_IEEE_Access,
  title={Coordinated planning with predetermined renewable energy generation targets using extended two-stage robust optimization},
  author={Tian, Kunpeng and Sun, Weiqing and Han, Dong and Yang, Ce},
  journal={IEEE Access},
  volume={8},
  pages={2395--2407},
  year={2019},
  publisher={IEEE}
}

@article{VellosoEtal2020_IEEE_TPS_DRO_TEP,
  title={Distributionally robust transmission expansion planning: A multi-scale uncertainty approach},
  author={Velloso, Alexandre and Pozo, David and Street, Alexandre},
  journal={IEEE Transactions on Power Systems},
  volume={35},
  number={5},
  pages={3353--3365},
  year={2020},
  publisher={IEEE}
}


@article{PanEtal2020_IEEE_TSE_ADR_PH,
  title={Optimal planning for electricity-hydrogen integrated energy system considering power to hydrogen and heat and seasonal storage},
  author={Pan, Guangsheng and Gu, Wei and Lu, Yuping and Qiu, Haifeng and Lu, Shuai and Yao, Shuai},
  journal={IEEE Transactions on Sustainable Energy},
  volume={11},
  number={4},
  pages={2662--2676},
  year={2020},
  publisher={IEEE}
}

@article{MoreiraEtal2021_EJOR_GTEP,
  title={Climate-aware generation and transmission expansion planning: A three-stage robust optimization approach},
  author={Moreira, Alexandre and Pozo, David and Street, Alexandre and Sauma, Enzo and Strbac, Goran},
  journal={European journal of operational research},
  volume={295},
  number={3},
  pages={1099--1118},
  year={2021},
  publisher={Elsevier}
}


@article{YamchiEtal2021_Energy_SP_PG,
  title={A multi-objective mixed integer linear programming model for integrated electricity-gas network expansion planning considering the impact of photovoltaic generation},
  author={Yamchi, Hamid Bakhshi and Safari, Amin and Guerrero, Josep M},
  journal={Energy},
  volume={222},
  pages={119933},
  year={2021},
  publisher={Elsevier}
}

